Monte Carlo generator ELRADGEN 2.0 for simulation of radiative events in elastic ep-scattering of polarized particles

The structure and algorithms of the Monte-Carlo generator ELRADGEN 2.0 designed to simulate radiative events in polarized ep-scattering are presented. The full set of analytical expressions for the QED radiative corrections is presented and discussed in detail. Algorithmic improvements implemented to provide faster simulation of hard real photon events are described. Numerical tests show high quality of generation of photonic variables and radiatively corrected cross section. The comparison of the elastic radiative tail simulated within the kinematical conditions of the BLAST experiment at MIT BATES shows a good agreement with experimental data.

==> testint.dat <==
\begin{verbatim}
itest=5
comparison of the analytical and numerical integration over t
rnum is the numerically integrated cross section
ran is the analytically integrated cross section
Ebeam=4.00    GeV
Q**2=3.00    GeV**2
vmin=0.10E-01 GeV**2
vcut=.200     GeV**2
PL*PN= 0.00    beam polarization times target polarization
bin      t          rnum          ran         rnum/ran 
      GeV**2      nbarn*GeV**(-4)*rad**(-1)
  1    2.340       0.8162E-06   0.8179E-06   0.9979    
  2    2.382       0.2651E-05   0.2656E-05   0.9980    
  3    2.424       0.4847E-05   0.4857E-05   0.9980    
  4    2.466       0.7560E-05   0.7575E-05   0.9981    
  5    2.509       0.1102E-04   0.1104E-04   0.9981    
  6    2.551       0.1561E-04   0.1564E-04   0.9982    
  7    2.593       0.2194E-04   0.2198E-04   0.9983    
  8    2.635       0.3111E-04   0.3116E-04   0.9984    
  9    2.677       0.4521E-04   0.4528E-04   0.9985    
 10    2.720       0.6865E-04   0.6874E-04   0.9986    
 11    2.762       0.1122E-03   0.1124E-03   0.9988    
 12    2.804       0.2096E-03   0.2098E-03   0.9990    
 13    2.846       0.5433E-03   0.5436E-03   0.9994    
 14    2.889       0.5977E-02   0.5971E-02    1.001    
 15    2.931       0.1018E-01   0.1017E-01    1.001    
 16    2.973       0.2645E-01   0.2641E-01    1.002    
 17    3.015       0.4498E-01   0.4490E-01    1.002    
 18    3.057       0.1006E-01   0.1004E-01    1.001    
 19    3.100       0.3106E-03   0.3109E-03   0.9991    
 20    3.142       0.2593E-04   0.2598E-04   0.9982    
\end{verbatim}


==> testphi.dat <==
\begin{verbatim}
itest=3
phik generation
rgen is generated probability
rcalc is calculated probability
Ebeam=.850     GeV
Q**2=.200     GeV**2
vmin=0.10E-01 GeV**2
vcut=0.00     GeV**2
PL*PN=-1.00    lepton polarization times nucleon polarization
thetapn=48.0    degrees angle between target polarization
                vector and beam momentum in Lab system
phipn=0.00     degrees athimutal angle  in Lab system
number of bins 20
number of radiative events   100000000
initial random number 12
 t= 0.5218    GeV**2
 v= 0.7962    GeV**2
bin      phik       rgen        rcalc        rgen/rcalc
         rad             rad**(-1)
  1   -2.984       0.1890E-01   0.1884E-01    1.003    
  2   -2.668       0.2043E-01   0.2036E-01    1.004    
  3   -2.351       0.2388E-01   0.2381E-01    1.003    
  4   -2.035       0.3031E-01   0.3027E-01    1.001    
  5   -1.718       0.4189E-01   0.4197E-01   0.9980    
  6   -1.402       0.6354E-01   0.6381E-01   0.9959    
  7   -1.085       0.1062       0.1069       0.9927    
  8  -0.7682       0.1961       0.1988       0.9864    
  9  -0.4529       0.3922       0.4013       0.9773    
 10  -0.1470       0.6982       0.7223       0.9667    
 11   0.1470       0.6981       0.7223       0.9665    
 12   0.4530       0.3924       0.4012       0.9779    
 13   0.7682       0.1960       0.1988       0.9862    
 14    1.085       0.1061       0.1069       0.9919    
 15    1.402       0.6351E-01   0.6380E-01   0.9955    
 16    1.718       0.4192E-01   0.4197E-01   0.9988    
 17    2.035       0.3036E-01   0.3026E-01    1.003    
 18    2.351       0.2389E-01   0.2381E-01    1.003    
 19    2.667       0.2036E-01   0.2036E-01    1.000    
 20    2.983       0.1888E-01   0.1884E-01    1.002    
\end{verbatim}


==> testt.dat <==
\begin{verbatim}
itest=1
t    generation
rgen is generated probability
rcalc is calculated probability
Ebeam=.850     GeV
Q**2=.200     GeV**2
vmin=0.10E-01 GeV**2
vcut=0.00     GeV**2
PL*PN=-1.00    lepton polarization times nucleon polarization
thetapn=48.0    degrees angle between target polarization
                vector and beam momentum in Lab system
phipn=0.00     degrees athimutal angle  in Lab system
number of bins 20
number of radiative events   100000000
initial random number 12
bin      t          rgen        rcalc        rgen/rcalc
       GeV**2           GeV**(-2)
  1   0.4237E-01    1.624        1.786       0.9093    
  2   0.9197E-01    1.619        1.589        1.019    
  3   0.1453        2.325        2.274        1.023    
  4   0.1969        12.14        35.10       0.3460    
  5   0.2351        1.518        1.666       0.9108    
  6   0.2893       0.3042       0.3153       0.9647    
  7   0.3411       0.1113       0.1134       0.9816    
  8   0.3923       0.5102E-01   0.5163E-01   0.9883    
  9   0.4433       0.2666E-01   0.2688E-01   0.9917    
 10   0.4943       0.1518E-01   0.1526E-01   0.9945    
 11   0.5449       0.9216E-02   0.9259E-02   0.9954    
 12   0.5960       0.5872E-02   0.5865E-02    1.001    
 13   0.6466       0.3893E-02   0.3872E-02    1.006    
 14   0.6973       0.2577E-02   0.2632E-02   0.9791    
 15   0.7479       0.1822E-02   0.1833E-02   0.9937    
 16   0.7983       0.1278E-02   0.1304E-02   0.9801    
 17   0.8490       0.9465E-03   0.9396E-03    1.007    
 18   0.9003       0.6965E-03   0.6806E-03    1.023    
 19   0.9509       0.4965E-03   0.4945E-03    1.004    
 20   0.9973       0.2696E-03   0.3558E-03   0.7577    
\end{verbatim}


==> testv.dat <==
\begin{verbatim}
itest=2
v    generation
rgen is generated probability
rcalc is calculated probability
Ebeam=.850     GeV
Q**2=.200     GeV**2
vmin=0.10E-01 GeV**2
vcut=0.00     GeV**2
PL*PN=-1.00    lepton polarization times nucleon polarization
thetapn=48.0    degrees angle between target polarization
                vector and beam momentum in Lab system
phipn=0.00     degrees athimutal angle  in Lab system
number of bins 20
number of radiative events   100000000
initial random number 12
 t= 0.5218    GeV**2
bin      v          rgen        rcalc        rgen/rcalc
       GeV**2           GeV**(-2)
  1   0.6260       0.1660       0.1657        1.002    
  2   0.6599       0.1931       0.1933       0.9990    
  3   0.6937       0.2265       0.2266       0.9998    
  4   0.7275       0.2676       0.2677       0.9996    
  5   0.7613       0.3206       0.3205        1.000    
  6   0.7952       0.3904       0.3913       0.9978    
  7   0.8291       0.4927       0.4921        1.001    
  8   0.8630       0.6478       0.6486       0.9987    
  9   0.8971       0.9284       0.9278        1.001    
 10   0.9316        1.579        1.580       0.9993    
 11   0.9698        6.013        6.043       0.9951    
 12   0.9886        13.45        16.44       0.8179    
 13    1.029        1.759        1.760       0.9992    
 14    1.064       0.9512       0.9502        1.001    
 15    1.098       0.6343       0.6361       0.9973    
 16    1.132       0.4694       0.4686        1.002    
 17    1.166       0.3649       0.3645        1.001    
 18    1.199       0.2937       0.2942       0.9985    
 19    1.233       0.2435       0.2436       0.9999    
 20    1.267       0.2071       0.2053        1.008    
\end{verbatim}


==> testvect.dat <==
\begin{verbatim}
itest=4
variable reconstruction
Ebeam=.850     GeV
Q**2=.200     GeV**2
vmin=0.10E-01 GeV**2
vcut=0.00     GeV**2
PL*PN=-1.00    beam polarization times target polarization
thetapn=48.0    degrees angle between target polarization
                vector and beam momentum in Lab system
phipn=0.00     degrees athimutal angle  in Lab system
number of bins 20
number of radiative events  5
initial random number 12
 -------------------------------------------
 event=           1
 test v reconstruction
v=0.206247E-01 GeV**2   reconstructed v from 4-vector
v=0.206247E-01 GeV**2   generated v

 test t reconstruction
t=0.202340     GeV**2   reconstructed t from 4-vecto
t=0.202340     GeV**2   generated t

m2gamma= 0.157778E-10    GeV**2  real photon mass square

 -------------------------------------------
 event=           2
 test v reconstruction
v=0.579509     GeV**2   reconstructed v from 4-vector
v=0.579509     GeV**2   generated v

 test t reconstruction
t=0.119041     GeV**2   reconstructed t from 4-vecto
t=0.119041     GeV**2   generated t

m2gamma=-0.855924E-08    GeV**2  real photon mass square

 -------------------------------------------
 event=           3
 test v reconstruction
v=0.328652E-01 GeV**2   reconstructed v from 4-vector
v=0.328652E-01 GeV**2   generated v

 test t reconstruction
t=0.203009     GeV**2   reconstructed t from 4-vecto
t=0.203009     GeV**2   generated t

m2gamma= 0.249049E-10    GeV**2  real photon mass square

 -------------------------------------------
 event=           4
 test v reconstruction
v=0.579878     GeV**2   reconstructed v from 4-vector
v=0.579878     GeV**2   generated v

 test t reconstruction
t=0.117210     GeV**2   reconstructed t from 4-vecto
t=0.117210     GeV**2   generated t

m2gamma=-0.340940E-08    GeV**2  real photon mass square

 -------------------------------------------
 event=           5
 test v reconstruction
v=0.412302E-01 GeV**2   reconstructed v from 4-vector
v=0.412302E-01 GeV**2   generated v

 test t reconstruction
t=0.193803     GeV**2   reconstructed t from 4-vecto
t=0.193803     GeV**2   generated t

m2gamma= 0.124488E-10    GeV**2  real photon mass square

\end{verbatim}

